Diffusion-based Pose Refinement and Muti-hypothesis Generation for 3D Human Pose Estimaiton

Previous probabilistic models for 3D Human Pose Estimation (3DHPE) aimed to enhance pose accuracy by generating multiple hypotheses. However, most of the hypotheses generated deviate substantially from the true pose. Compared to deterministic models, the excessive uncertainty in probabilistic models leads to weaker performance in single-hypothesis prediction. To address these two challenges, we propose a diffusion-based refinement framework called DRPose, which refines the output of deterministic models by reverse diffusion and achieves more suitable multi-hypothesis prediction for the current pose benchmark by multi-step refinement with multiple noises. To this end, we propose a Scalable Graph Convolution Transformer (SGCT) and a Pose Refinement Module (PRM) for denoising and refining. Extensive experiments on Human3.6M and MPI-INF-3DHP datasets demonstrate that our method achieves state-of-the-art performance on both single and multi-hypothesis 3DHPE. Code is available at https://github.com/KHB1698/DRPose.

==> runse.txt <==
英语润色：
Below is a paragraph from an academic paper. Polish the writing to meet the academic style,improve the spelling, grammar, clarity, concision and overall readability. When necessary, rewrite the whole sentence. Furthermore, list all modification and explain the reasons to do so in markdown table. Paragraph ：



中文润色：
作为一名中文学术论文写作改进助理，你的任务是改进所提供文本的拼写、语法、清晰、简洁和整体可读性，同时分解长句，减少重复，并提供改进建议。请只提供文本的更正版本，避免包括解释。请编辑以下文本:




检测语法错误：
Below is a paragraph from an academic paper. Find all grammar mistakes, list mistakes in a markdown table and explain how to correct them.

Can you help me ensure that the grammar and the spelling is correct? Do not try to polish the text, if no mistake is found, tell me that this paragraph is good. If you find grammar or spelling mistakes, please list mistakes you find in a two-column markdown table, put the original text the first column, put the corrected text in the second column and highlight the key words you fixed. Example: Paragraph: How is you? Do you knows what is it? | Original sentence | Corrected sentence | | :--- | :--- | | How is you? | How are you? | | Do you knows what is it? | Do you know what it is ? | Below is a paragraph from an academic paper. You need to report all grammar and spelling mistakes as the example before. Paragraph: XXX


中译英：
Please translate following sentence to English:XXX


学术中译英：
Please translate following sentence to English with academic writing, and provide some related authoritative examples:




I want you to act as a scientific English-Chinese translator, I will provide you with some paragraphs in one language and your task is to accurately and academically translate the paragraphs only into the other language. Do not repeat the original provided paragraphs after translation. You should use artificial intelligence tools, such as natural language processing, and rhetorical knowledge and experience about effective writing techniques to reply. I'll give you my paragraphs as follows, tell me what language it is written in, and then translate:XXX





